Simulating the tidal disruption of stars by stellar-mass black holes using moving-mesh hydrodynamics

In the centers of dense star clusters, close encounters between stars and compact objects are likely to occur. We study tidal disruption events of main-sequence (MS) stars by stellar-mass black holes (termed $\mu$TDEs), which can shed light on the processes occurring in these clusters, including being an avenue in the mass growth of stellar-mass BHs. Using the moving-mesh hydrodynamics code \texttt{AREPO}, we perform a suite of hydrodynamics simulations of partial $\mu$TDEs of realistic, \texttt{MESA}-generated MS stars by varying the initial mass of the star ($0.5\,{\rm M}_{\rm \odot}$ and $1\,{\rm M}_{\rm \odot}$), the age of the star (zero-age, middle-age and terminal-age), the mass of the black hole ($10\,{\rm M}_{\rm \odot}$ and $40\,{\rm M}_{\rm \odot}$) and the impact parameter (yielding almost no mass loss to full disruption). We then examine the dependence of the masses, spins, and orbital parameters of the partially disrupted remnant on the initial encounter parameters. We find that the mass lost from a star decreases exponentially with increasing distance of approach and that a $1\,{\rm M}_{\rm \odot}$ star loses lesser mass than a $0.5\,{\rm M}_{\rm \odot}$. Moreover, a more evolved star is less susceptible to mass loss. Tidal torques at the closest approach spin up the remnant by factors of $10^2$--$10^4$ depending on the impact parameter. The remnant star can be bound (eccentric) or unbound (hyperbolic) to the black hole: hyperbolic orbits occur when the star's central density concentration is relatively low and the black hole-star mass ratio is high, which is the case for the disruption of a $0.5\,{\rm M}_{\rm \odot}$ star. Finally, we provide best-fit analytical formulae for a range of parameters that can be incorporated into cluster codes to model star-black hole interaction more accurately.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> ref_response.txt <==
Dear referee,

We thank you for the report on our work on micro-TDEs. We have edited our manuscript for resubmission. The changes made are highlighted in cyan if suggested by you, while those in red are other edits. The complete details are as follows:

1) The factor of 10^2 – 10^4 specified in the abstract, section 4.3, and section 6 isn't a particularly informative quantity. The abstract states that "Tidal torques at the closest approach spin up the remnant by factors of 10^2 – 10^4 depending on the impact parameter," and it's clarified in section 4.3 that this factor multiplies the initial angular momentum L_* of the star. The initial stars are non-rotating which implies that L_* should be zero, even though Fig. 7 shows that L_* is roughly 10^47 g cm^2/s for most models. These non-zero L_* values are small (much smaller than the orbital angular momentum, for example) and presumably result from small spurious motion in the parent AREPO models. There is no reason to expect that the final spin L_diamond of the remnant would depend on the precise values of these small L_*. As a thought experiment, consider what would happen if the AREPO models had even smaller L_* but were otherwise the same: the simulations would still give the same final L_diamond values, and then the 10^2 – 10^4 range would be shifted upward even though the physical scenarios being considered were unchanged. Indeed, the final fitting formula for L_diamond (equation 11) does not involve L_*, matching this expectation. If the authors want to quantify the spins of the remnants in the abstract and text, they should use some other measure besides L_diamond/L_*, such as final angular momentum L_diamond, final specific angular momentum, surface equatorial velocity, or L_diamond/L_*,break.
--> We now only mention the non-zero values for reference and have removed the corresponding text from Section 4.3 and Section 6. We also changed the abstract and the conclusion to show our changes.

2) Plotting the L_* values in Fig. 7 overemphasizes their importance. Consider removing them from the Figure and instead making a brief statement about their approximate values in the text.
--> We have removed the dotted lines.

3) The quantity L_*,break should be better explained, calculated differently, and/or given a different name, as it is only a rough approximation to the break-up angular momentum. The manuscript does not specify how L_*,break is determined, and the break-up speed v_*,break is defined in terms of the star mass m_* and radius r_* but not mentioned again. From the values of L_*,break plotted in Figure 7, it appears that L_*,break has been calculated as m_* v_*,break r_*. A more proper way to calculate a break-up angular momentum would account for the mass distribution within the stars; two stars of the same mass, same radius, and different moments of inertia would have different break-up angular momenta. A potentially better way to calculate the break-up angular momentum might be the product of the moment of inertia and an angular velocity v_*,break/r_* (where, for simplicity, the extreme case of uniform rotation is assumed). The moment of inertia could be calculated by integrating r_cylindrical^2 over the mass distribution in the initial AREPO model (which neglects rotational bulging). If the authors prefer the simplicity of m_* v_*,break r_*, that's understandable, but they should explain more clearly what they are doing and why this is only a rough, order-of-magnitude approximation to the break-up angular momentum.
--> L_remnant,break is now defined explicitly in Section 4.3 and we have clarified that it is the approximate, order-of-magnitude estimate of break-up velocity assuming rigid rotation. The truth, however, is different since the star is non-uniform in density and would rotate differentially. With this change, some close encounters are actually very close to breakup.

4) It seems strange to compare the constant valued L_*,break against L_diamond in Fig. 7 and in the text with phrases like "L_diamond remains below L_break." The L_break is for a star of mass m_*, while the L_diamond is for a remnant of sometimes much lower mass, so the comparison is not a completely fair one. It might make more sense to perform a comparison that accounts for the decreased mass; for example, one could compare specific angular momenta instead of angular momenta.
--> We changed the plot to make the dashed line the angular momentum of the remnant.

5) The authors should discuss more about how many cells cover the fluid in their simulations and present a resolution study to demonstrate that the simulation results are reliable for the large b runs presented. Given the understandable inaccuracy of the AREPO models near the stellar surface, it's reasonable to question the accuracy of the Delta m_diamond values for the largest b cases, especially the b=2.5 cases for the 0.5 Msun star. The authors could run at least two additional simulations for one of the b=2.5 scenarios, changing the number of cells in the AREPO model and possibly also the accuracy of the gravitational scheme. Having a run with many more cells would be particularly helpful, but if that is too slow or computationally expensive, even two additional lower-resolution simulations could show whether results have converged by the time the resolution used in this paper is reached. Can the authors present a more convincing case that Delta m_diamond shouldn't be much smaller, or even zero, in the b=2.5 scenarios? If the reported b=2.5 data points are better thought of as upper limits, should their values have been neglected when making fits?
--> This is indeed very important and is now reincluded in the text, in Section 2.2. We started off our study doing resolution tests of PTDEs involving a 1 Msun star with a 10 Msun BH. The b values used for these comparisons were 0.75--1.5 (we did not do it for b=2/2.5). Using resolutions of 5e4, 8e4, 2e5, 5e5 and 8e5, we looked specifically at the mass loss plots and found that the graph plateaus between 2e5 and 5e5, with the 8e5 values being very close to the 5e5 case. Hence, we decided to use a resolution of 5e5 to cover the 'star' cells. However, we decided not to put the plot itself in the text, and instead explain it in words. Regarding using the largest b-values for fits, these are the upper limits indeed. We also ran a few full-resolution simulations for b=3 (for 0.5 Msun stars) where the mass loss was < 10^-4, and their post-disruption parameters deviated from the trends. Thus, as mentioned in Section 2.4, we made the fits using only those points where mass loss > 10^-4 (changed from 10^-3 before).

6) The phrase in the abstract "mass lost from a star decreases exponentially" is too strong. At a minimum, this phrase in the abstract should be qualified by including a word such as "roughly," and the text should include a more robust discussion of the potential limitations of an exponential fit. The log(Delta m_diamond/m_*) vs. b data for PTDE cases in Fig. 6 appear to follow a concave downward (not linear) trend, especially if the b=2.5 data points are treated as upper limits. Given that, can the authors be confident that an exponential fit for Delta m_diamond is the correct qualitative behavior for all b, even b larger than that of the simulated cases presented in this paper? If so, an argument should be given. If not, the authors should stress that the exponential fit is quite rough and that it is untested for b >~ 2. They should also consider addressing whether Delta m_diamond could become zero at some finite b.
--> We changed the phrasing here and in other places to not be very strong. We also added a note at the end of Section 4.2.

7) There are typos in equations (4) and (9). The first argument of the min function should have a -2.1 instead of +2.1: the mass loss should decrease as b increases. The second argument of the min function should be 0 instead of 1 so that Delta m_diamond is limited to m_* instead of 10 m_*.
--> Thank you very much for pointing these out. These are now corrected.

8) The discussion in section 4.7 of when the fits are valid is good, but it should be more prominent. First, the authors could consider merging the text of sections 4.6 and 4.7 into a single subsection. That way, the reader who is looking only for the fits is more likely to notice that the fits are valid only for stars of mass <~ 1 Msun (or <~ 1.5 Msun?). Second, a brief statement about under when the fits are valid would be appropriate in the abstract.
--> We combined the Section 4.6 and 4.7, and changed the abstract.

9) Equation (10), stating that half of the stripped mass falls back to the black hole, is a standard approximation applicable in many TDE scenarios. However, this approximation is not great for some of the Kremer et al. (2022) and Kiroglu et al. (2023) simulations similar to the ones in this paper. Is equation (10) also not great for some simulations of the current paper, or do the findings of this paper disagree with the existing literature on this point? Other fits in this paper have given 1-sigma standard errors on parameters in the fit equation: can the same be done for the factor of 0.5 in equation (10)? Other fits are plotted along with data so that the reader can judge how well the fit works: can the same be done with equation (10)?

Consider, for example, case 23 of Kremer et al. and case 9 of Kiroglu et al., which have m_*=1 Msun, m_BH=10 Msun, and b=1. Based on rho_conc values, case 23 is similar to the H_c=0 calculation, while case 9 is similar to the H_c=0.34 calculation. In cases 23 and 9, about 80% to 90% of the stripped mass becomes bound to the black hole by the time the remnant reaches apoapsis. Do the H_c=0 and H_c=0.34 runs show similar results? If so, then there should be more discussion in the paper about the accuracy and applicability of equation (10). If instead the current simulation results are at odds with existing results in the literature, then this should be pointed out and, if possible, a reasonable explanation for the discrepancy should be given.
--> The mass bound to the BH and the mass unbound/ejected are all now listed in the new long Table 4. We can see that they are roughly the same in most cases, although there are some exceptions (especially when mass loss is less, as in the two cases you have mentioned).

10) In the calculation of bound mass described in section 3.1, the implemented algorithm requires (among other things) that a bound mass element be within two initial stellar radii of the center of mass of the object. That restriction seems somewhat stringent and arbitrary. The radii of remnants can be substantially enhanced by heating and rotation. The data in column 7 of Table 1 of Kiroglu et al. suggest that the remnant radii will typically be larger than twice the initial stellar radius. The 2r_* restriction may not have a huge effect on the remnant mass (due to the low density of the outer layers), but it could more substantially affect calculations of the mass bound to the black hole: column 10 of Table 2 in Kremer et al. suggests that this bound mass has a characteristic size that is typically several r_*.

The authors should consider relaxing the 2r_* criterion. At a minimum, they should discuss in the paper how much the 2r_* restriction affects the results and justify its use as opposed to a larger maximum separation or a more natural maximum separation such as Roche lobe radii (calculated with the approximation from Eggleton 1983).
--> We removed the 2r* criterion in Section 3.1, and our results do not change significantly (although they do change slightly).

11) How is the simulation stopping time, mentioned in the last paragraph of section 3, chosen when the post-TDE orbits are hyperbolic? Because the mass bound to the black hole is gradually decreasing due to self-interactions, a consistent way of choosing the stopping time should be implemented and described in the paper.
--> We realize we did not explicitly mention this, and have included this Section 2.4. We run the simulations for ~70 stellar dynamical timescales after disruption. This is to ensure that the sel-bound masses reach steady states, in the case of PTDEs. Thus, for hyperbolic orbits, the post-disruption parameters are calculated using the last 10 snapshots i.e. 60-70 dynamical timescales. The masses bound to the BH do gradually decrease, however, which is what we report in the paper.

12) Regarding equation (10), does the mass bound to the black hole include mass accreted by the black hole? If so, is the accreted mass a significant contribution?
--> The mass bound to the BH indeed includes the mass accreted and is clarified in Section 4.6. However, for the duration of our simulations, this is very negligible (few percent of MSun) and does not affect the results. We also changed the = symbol to <= to account for the gradual decrease in mass bound to the BH.

13) Does the way accretion onto the black hole is modeled prevent the monitoring of overall angular momentum and energy conservation in the simulations? If so, this should be stated. If not, a brief summary of how close the simulations are to conserving energy and angular momentum should be given.
--> Angular momentum is conserved in this scheme, although energy conservation is not guaranteed. However, since the 'accreted' mass on the BH is negligible during our simulation time, the energy change is also negligible. We mention this is Section 2.3. We manually checked the energy values to be certain of this.

14) The authors may want to include a table of results, with one line for each of their 58 simulations, including quantities such as Delta m_diamond, m_*->BH, and L_diamond.
--> We have now included this long table as Table 4.

15) In Fig. 5, why are there two fewer Z=0.002 data points than Z=0.02 data points? Is it because H_c=0.34 is not always achieved within a Hubble time? In any case, the figure caption should state if the MAMS data points are all for H_c=0.34 or however else they may have been defined.
--> The two low-mass Z=0.002 MESA models did not run satisfactoriy, and so we ignored these. However, it is expected that they follow the trend of Z=0.02 like they do in the other cases. We have edited the figure caption to provide clarity regarding the variation in the rho_conc^{-1} values -- for low-mass stars, it is the ZAMS value.

16) Minor wording suggestions and questions to consider answering in the paper:
--- The authors should consider giving variable names to the parameters such as 2.1 that appear in their fit parameters. Doing so could be helpful in future work that may wish to generalize some of the fit formulas presented here. --> We considered this, but did not want to introdroduce too many symbols and names for simplicity.
--- Second to last paragraph of section 1: "cluster N-body codes" -> "N-body or other cluster codes." The fits could be useful in more than just N-body codes. --> This is changed.
--- The authors should mention in section 2.4 that the initial orbits are parabolic and that the initial stars are non-rotating. Consider moving some or all of the last paragraph of section 5.6 to section 2.4. --> This is added.
--- First paragraph of section 3.1: authors should state what unit of length the 10^-8 is in. --> The threshold is actually 0, and is achieved always in <10 iterations. This is changed in Section 3.1
--- In the caption of Fig. 8, the second occurrence of "(top)" should be "(bottom)." --> This is changed, and in other figures as well.
--- Given that the spin of the remnant is discussed in some detail, the authors should consider briefly mentioning somewhere that the simulations show the remnant is differentially (not rigidly) rotating, assuming that's the case. --> This is added in Section 4.3.
--- Right before equation (5) the authors make the parenthetic statement "(with standard 1sigma errors)." That text should instead or also appear before equation (4). --> This is changed.
--- Is there a parameter that controls the accuracy of the gravity calculations and what is it set to? --> We mention in Section 2.1 the minimum softening length, which sets the accuracy of calculation.
--- In section 4.1, delete the sentence "Solar-mass stars with lower metallicities tend to be more centrally concentrated," because it feels a little out of place and because a different sentence about this trend later in the same paragraph is more precise and accurate.  --> This is removed.
--- Can the authors clarify whether the eccentricity e is calculated from equation (2) or from the approach described in the last paragraph of section 4.4?  --> This is made clear in Section 4.4.
--- Second to last sentence of the last paragraph of section 5.6. If sigma is larger than 100 km/s, shouldn't the eccentricity e typically deviate from 1 by more than (not less than) 10^-2? That is, is the less than symbol supposed to be a greater than symbol? --> This is changed.
--- In section 6, "4.6" should be "section 4.6." --> This is changed.

In addition to these changes, we also added a significant bit of text in Section 4.4, where we discuss the post-disruption orbits. We wanted to come up with a simple fit like the masses and spins, but unfortunately, there was no simple solution. Instead, we just reiterated the division of energy as in Kremer et al. 2022, which provides sufficiently accurate solutions.

Another change was made in Section 5, where we added an extra reference for the Gaia black hole discovery, and in the abstract where we explicitly mention the number of simulations we performed. Finally, we edited the refences which were arXiv preprints before, but now published.

We hope the edited manuscript is satisfactory for publication.

Regards,
The co-authors 

